The Planetary Nebula Luminosity Function (PNLF): Contamination from Supernova Remnants

The planetary nebula luminosity function (PNLF) has been used as an extragalactic distance indicator since the 1980's, but there are still unsolved problems associated with its use. One of the most serious involves PNLF distances beyond ~ 10 Mpc, which tend to be slightly smaller than those of other methods. We consider the implications of previous spectroscopic investigations that found that several of the brightest planetary nebula (PN) candidates in M74 are actually compact supernova remnants (SNRs). Using narrow-band imaging data from the KPNO 4-m telescope, we measure the [O III] $\lambda$5007 and H$\alpha$ fluxes of all the known SNRs in M31 and M33, and test whether those objects could be misidentified as bright PNe at distances beyond ~ 10 Mpc. Our results suggest that compact SNRs are not an important source of contamination in photometric surveys for extragalactic PNe.

==> datafile1.txt <==
Title: The Planetary Nebula Luminosity Function (PNLF): Contamination from Supernova Remnants
Authors: Davis B. D., Ciardullo R., Feldmeier J. J., Jacoby G. H.
Table: M33 Planetary Nebulae
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1-  3 I3     --       Seq    PN identification number
   4-  4 I1     h        RAh    Right ascension hours (J2000)
   5-  6 I2     min      RAm    Right ascension minutes (J2000)
   7- 11 F5.2   s        RAs    Right ascension seconds (J2000)
  12- 13 I2     deg      DEd    Declination degrees (J2000)
  14- 15 I2     arcmin   DEm    Declination arcminutes (J2000)
  16- 19 F4.1   arcsec   DEs    Declination arcseconds (J2000)
  20- 24 F5.2   mag      m5007  Magnitude at 5007 angstroms, defined by M5007 = -2.5log(F5007) - 13.74, where F5007 is the flux of the 5007 line
  25- 31 F7.3   --       logHa  Logarithm of the H-alpha flux
  32- 36 F5.3   --       R      Ratio of 5007 flux to H-alpha flux
  37- 41 F5.3   --     e_R      Error in the ratio measurement
--------------------------------------------------------------------------------
Note (1):   The PN identification numbers are as given in Ciardullo et al. (2004)
--------------------------------------------------------------------------------
   1    1 32 09.04    30 22 05.7     23.51    -15.321    2.628    0.176
   2    1 32 26.54    30 25 49.8     23.53    -15.390    3.042    0.204
   3    1 32 38.03    30 24 00.6     21.82    -14.243    1.046    0.019
   4    1 32 39.80    30 37 41.0     22.07    -14.602    1.891    0.047
   5    1 32 40.08    30 35 15.3     23.38    -15.343    3.125    0.154
   6    1 32 42.72    30 12 25.5     22.63    -14.895    2.218    0.085
   7    1 32 44.29    30 43 25.9     24.74    -15.655    1.837    0.153
   8    1 32 49.16    30 51 09.1     21.45    -14.526    2.826    0.042
   9    1 32 52.96    30 41 57.7     22.49    -14.778    1.930    0.041
  10    1 32 53.72    30 32 25.8     23.73    -14.720    0.541    0.023
  11    1 32 55.04    30 09 52.9     21.34    -14.437    2.549    0.048
  12    1 32 55.11    30 14 01.5     22.23    -14.859    2.948    0.090
  13    1 32 58.80    30 27 38.0     22.28    -14.887    3.009    0.089
  14    1 32 59.40    30 10 24.0     22.84    -14.459    0.671    0.019
  15    1 33 01.25    30 15 31.1     23.42    -15.210    2.212    0.171
  16    1 33 05.62    30 42 15.1     23.43    -15.323    2.863    0.132
  17    1 33 05.86    30 50 44.2     23.48    -15.574    4.848    0.239
  18    1 33 06.11    30 31 04.5     20.72    -14.289    3.203    0.050
  19    1 33 06.20    31 00 56.1     24.14    -15.823    4.669    0.513
  20    1 33 07.44    30 54 23.2     21.14    -14.396    2.769    0.038
  21    1 33 08.55    30 34 38.5     23.96    -15.705    4.211    0.526
  22    1 33 08.99    30 13 58.6     23.78    -15.304    1.973    0.205
  23    1 33 11.96    30 30 48.2     22.74    -14.954    2.301    0.095
  24    1 33 14.12    30 40 42.7     21.68    -14.630    2.897    0.065
  25    1 33 15.50    30 17 53.7     24.51    -15.594    1.972    0.236
  26    1 33 16.89    30 29 59.9     22.81    -14.928    2.025    0.060
  27    1 33 17.01    30 29 59.8     24.53    -15.848    3.464    0.536
  28    1 33 18.48    30 12 38.8     23.23    -15.276    3.076    0.174
  29    1 33 19.25    30 29 40.2     20.93    -14.417    3.522    0.057
  30    1 33 19.73    30 43 05.5     22.19    -14.476    1.273    0.023
  31    1 33 21.16    31 06 44.0     22.83    -15.104    3.006    0.113
  32    1 33 21.18    30 41 14.6     21.78    -14.534    2.116    0.051
  33    1 33 21.59    30 36 57.2     23.22    -14.760    0.944    0.032
  34    1 33 22.85    30 13 41.0     22.59    -14.791    1.823    0.067
  35    1 33 23.65    30 19 39.8     23.59    -15.419    3.076    0.223
  36    1 33 24.23    30 16 14.5     23.65    -15.214    1.813    0.141
  37    1 33 25.11    30 45 06.2     24.45    -14.523    0.176    0.013
  38    1 33 26.33    30 41 45.2     22.36    -14.490    1.118    0.024
  39    1 33 26.59    30 35 50.3     22.41    -14.308    0.705    0.019
  40    1 33 27.29    30 40 51.3     22.79    -14.390    0.598    0.014
  41    1 33 27.79    30 34 29.2     22.65    -14.442    0.771    0.020
  42    1 33 27.89    31 06 22.3     25.45    -15.899    1.673    0.236
  43    1 33 28.50    30 37 45.8     22.24    -14.901    3.239    0.098
  44    1 33 31.25    30 40 04.9     24.11    -15.767    4.238    0.698
  45    1 33 31.88    30 30 32.6     22.53    -14.604    1.245    0.035
  46    1 33 32.17    30 28 20.2     20.95    -14.247    2.344    0.030
  47    1 33 32.21    30 31 46.1     23.22    -14.564    0.603    0.032
  48    1 33 32.34    30 42 40.4     21.89    -14.607    2.264    0.063
  49    1 33 32.69    30 26 42.3     22.53    -14.409    0.794    0.019
  50    1 33 33.15    30 37 34.4     22.15    -14.235    0.759    0.015
  51    1 33 36.79    30 31 40.5     22.91    -15.218    3.611    0.205
  52    1 33 36.83    30 38 45.6     23.68    -15.160    1.549    0.096
  53    1 33 37.00    30 26 33.1     21.19    -14.309    2.170    0.031
  54    1 33 38.56    30 33 02.3     22.50    -14.736    1.738    0.047
  55    1 33 40.16    30 37 49.5     21.81    -14.572    2.249    0.040
  56    1 33 42.30    30 37 39.7     21.70    -14.433    1.813    0.049
  57    1 33 42.76    30 49 05.6     23.21    -14.802    1.053    0.035
  58    1 33 43.48    30 59 41.1     24.42    -14.583    0.209    0.012
  59    1 33 43.75    30 33 26.6     22.67    -14.920    2.257    0.085
  60    1 33 44.38    30 20 23.7     21.15    -14.409    2.844    0.060
  61    1 33 44.62    31 04 03.5     25.21    -15.886    2.023    0.225
  62    1 33 45.12    31 08 33.5     25.54    -16.032    2.085    0.342
  63    1 33 45.62    30 25 56.3     23.54    -15.389    3.001    0.179
  64    1 33 46.09    30 33 35.8     23.11    -14.854    1.307    0.074
  65    1 33 46.45    30 26 55.4     22.40    -14.884    2.682    0.079
  66    1 33 46.73    30 17 33.5     21.15    -14.426    2.940    0.069
  67    1 33 48.27    30 33 15.7     22.05    -14.412    1.246    0.028
  68    1 33 48.57    30 35 47.9     21.65    -14.548    2.475    0.055
  69    1 33 49.36    30 32 28.4     24.23    -14.381    0.156    0.009
  70    1 33 49.41    30 32 06.6     21.73    -14.718    3.398    0.088
  71    1 33 50.02    30 14 25.2     21.25    -14.444    2.818    0.056
  72    1 33 50.82    30 18 43.8     23.90    -14.815    0.575    0.029
  73    1 33 51.06    30 45 38.8     21.28    -14.361    2.247    0.050
  74    1 33 52.05    30 48 56.3     23.63    -14.927    0.954    0.072
  75    1 33 52.64    30 16 54.2     21.05    -14.340    2.642    0.045
  76    1 33 52.77    30 37 38.9     20.78    -14.279    2.948    0.045
  77    1 33 52.78    30 44 32.7     24.04    -15.304    1.556    0.171
  78    1 33 54.68    30 36 05.7     21.59    -14.206    1.186    0.019
  79    1 33 54.93    30 47 13.4     23.42    -15.170    2.023    0.141
  80    1 33 55.58    30 16 02.9     23.94    -14.933    0.728    0.033
  81    1 33 56.22    30 41 57.0     23.60    -15.057    1.324    0.084
  82    1 33 56.97    30 54 12.5     21.21    -14.451    2.970    0.053
  83    1 33 57.18    30 36 47.6     22.09    -14.871    3.471    0.096
  84    1 33 57.55    30 42 50.0     23.05    -15.145    2.679    0.125
  85    1 33 58.38    30 55 05.2     22.91    -14.812    1.415    0.072
  86    1 33 59.97    30 40 28.7     21.62    -14.627    3.039    0.096
  87    1 34 00.93    30 37 08.1     22.93    -15.668    9.972    1.821
  88    1 34 01.12    30 50 27.3     20.95    -14.270    2.484    0.031
  89    1 34 02.04    30 50 41.3     23.37    -14.741    0.788    0.025
  90    1 34 02.57    30 40 00.5     22.04    -14.782    2.959    0.069
  91    1 34 02.61    30 23 25.5     24.24    -15.551    2.278    0.203
  92    1 34 02.77    30 38 33.3     21.29    -14.328    2.064    0.065
  93    1 34 03.05    30 38 13.4     23.54    -15.014    1.266    0.060
  94    1 34 03.54    30 39 15.6     21.25    -14.465    2.930    0.050
  95    1 34 03.64    30 52 39.7     22.52    -14.910    2.544    0.078
  96    1 34 03.65    30 45 58.9     23.20    -14.484    0.508    0.019
  97    1 34 05.54    31 12 30.1     25.17    -15.752    1.549    0.232
  98    1 34 05.82    30 36 13.9     24.14    -15.111    0.910    0.072
  99    1 34 06.56    30 48 23.3     22.05    -14.724    2.563    0.051
 100    1 34 06.76    31 00 29.3     23.66    -15.246    1.941    0.130
 101    1 34 08.65    30 43 33.5     23.16    -14.495    0.544    0.025
 102    1 34 09.07    30 49 07.6     23.71    -14.784    0.639    0.035
 103    1 34 09.57    30 36 24.8     22.32    -14.720    1.966    0.056
 104    1 34 11.74    31 07 31.4     22.84    -14.431    0.627    0.023
 105    1 34 11.91    30 45 00.9     21.32    -14.522    3.145    0.054
 106    1 34 12.15    30 28 57.1     23.86    -14.848    0.641    0.030
 107    1 34 13.34    30 45 01.2     21.00    -14.403    3.227    0.052
 108    1 34 13.40    30 33 50.7     21.21    -14.458    3.006    0.046
 109    1 34 13.98    30 22 36.5     20.63    -14.222    2.981    0.067
 110    1 34 14.23    30 17 03.3     22.27    -14.483    1.196    0.031
 111    1 34 14.79    30 31 49.6     21.39    -14.410    2.285    0.036
 112    1 34 15.15    30 44 57.4     22.67    -14.244    0.480    0.009
 113    1 34 15.48    30 32 20.3     20.96    -14.389    3.221    0.053
 114    1 34 15.72    31 08 12.5     21.72    -14.648    2.903    0.082
 115    1 34 15.88    30 24 54.5     21.47    -14.499    2.597    0.038
 116    1 34 16.61    30 41 10.4     22.01    -14.817    3.272    0.076
 117    1 34 18.54    30 58 30.5     21.90    -14.696    2.752    0.074
 118    1 34 19.21    30 44 57.0     21.13    -14.417    2.940    0.055
 119    1 34 20.18    30 51 25.6     23.71    -15.070    1.225    0.059
 120    1 34 20.50    31 10 52.0     22.57    -14.370    0.701    0.022
 121    1 34 22.92    31 10 38.6     25.91    -16.085    1.686    0.442
 122    1 34 22.96    30 59 32.9     24.07    -15.120    0.988    0.067
 123    1 34 23.01    30 42 06.0     23.84    -14.931    0.794    0.040
 124    1 34 23.26    30 46 27.5     21.45    -14.529    2.842    0.049
 125    1 34 24.26    30 27 54.4     20.98    -14.401    3.263    0.041
 126    1 34 25.09    30 39 39.7     22.27    -14.624    1.652    0.033
 127    1 34 25.53    30 17 30.0     25.16    -15.568    1.017    0.123
 128    1 34 25.55    30 40 10.9     21.23    -14.429    2.764    0.095
 129    1 34 25.83    31 07 44.5     24.28    -14.895    0.486    0.032
 130    1 34 27.71    30 42 32.5     22.25    -14.598    1.585    0.044
 131    1 34 28.00    30 47 45.8     25.00    -15.721    1.672    0.255
 132    1 34 30.57    30 38 27.3     22.05    -14.524    1.607    0.032
 133    1 34 31.49    31 05 24.0     22.37    -14.507    1.158    0.035
 134    1 34 31.52    31 06 51.3     22.33    -14.940    3.242    0.145
 135    1 34 32.84    30 41 10.6     21.49    -14.376    1.916    0.035
 136    1 34 33.42    30 39 23.7     21.95    -14.700    2.657    0.060
 137    1 34 37.24    30 29 14.3     24.05    -15.321    1.605    0.120
 138    1 34 37.50    30 40 12.4     24.38    -15.255    1.020    0.062
 139    1 34 37.89    30 27 00.7     21.57    -14.432    2.038    0.038
 140    1 34 40.70    30 52 08.6     22.84    -14.405    0.594    0.015
 141    1 34 41.96    30 56 49.7     22.41    -14.642    1.512    0.029
 142    1 34 43.57    31 06 10.7     22.51    -14.506    1.012    0.033
 143    1 34 44.72    30 49 36.3     22.11    -14.160    0.660    0.012
 144    1 34 45.50    31 01 11.7     25.81    -16.095    1.891    0.363
 145    1 34 46.18    30 44 41.7     22.50    -14.960    2.900    0.122
 146    1 34 47.28    30 27 27.5     24.09    -14.617    0.307    0.021
 147    1 34 58.18    31 06 47.5     22.51    -14.634    1.355    0.052
 148    1 35 04.92    30 58 42.1     22.54    -14.802    1.943    0.068
 149    1 35 08.63    30 49 32.8     21.13    -14.435    3.062    0.056
 150    1 35 09.19    30 51 36.6     21.94    -14.752    3.012    0.070
 151    1 35 10.50    31 05 14.9     24.41    -15.415    1.430    0.128
 152    1 35 13.63    31 00 48.7     21.61    -14.467    2.120    0.075

==> datafile2.txt <==
Title: The Planetary Nebula Luminosity Function (PNLF): Contamination from Supernova Remnants
Authors: Davis B. D., Ciardullo R., Feldmeier J. J., Jacoby G. H.
Table: M33 Planetary Nebulae
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---       Seq    SNR identification number
   4-  4 I1     h         RAh    Right ascension hours (J2000)
   5-  6 I2     min       RAm    Right ascension minutes (J2000)
   7- 11 F5.2   s         RAs    Right ascension seconds (J2000)
  12- 13 I2     deg       DEd    Declination degrees (J2000)
  14- 15 I2     arcmin    DEm    Declination arcminutes (J2000)
  16- 19 F4.1   arcsec    DEs    Declination arcseconds (J2000)
  20- 24 F5.2   mag       m5007  Magnitude at 5007 angstroms, defined by M5007 = -2.5log(F5007) - 13.74, where F5007 is the flux of the 5007 line
  25- 31 F7.3   [mW/m2]   logHa  Logarithm of the H-alpha flux, erg/s/cm2
  32- 36 F5.3   ---       R      Ratio of 5007 flux to H-alpha flux
--------------------------------------------------------------------------------
Note (1):   The SNR identification numbers are assigned in order of increasing right ascension
--------------------------------------------------------------------------------
   1    1 32 30.37    30 27 46.9     21.19    -13.052    0.121
   2    1 32 31.41    30 35 32.9     20.54    -13.695    0.963
   3    1 32 44.83    30 22 14.6     22.19    -13.776    0.255
   4    1 32 46.73    30 34 37.8     20.96    -13.757    0.753
   5    1 32 52.76    30 38 12.6     20.26    -13.509    0.809
   6    1 32 53.36    30 48 23.1     22.50    -13.998    0.316
   7    1 32 53.40    30 37 56.9     21.06    -13.171    0.179
   8    1 32 54.10    30 25 31.8     21.17    -13.742    0.601
   9    1 32 56.15    30 40 36.4     19.99    -12.932    0.277
  10    1 32 57.07    30 39 27.1     20.65    -13.278    0.334
  11    1 33 00.42    30 44 08.1     21.72    -14.164    0.954
  12    1 33 02.93    30 32 29.6     20.97    -13.429    0.351
  13    1 33 03.57    30 31 20.9     21.26    -13.499    0.315
  14    1 33 04.03    30 39 53.7     20.56    -13.019    0.200
  15    1 33 08.98    30 26 58.9     21.37    -13.620    0.377
  16    1 33 09.87    30 39 34.9     20.20    -13.055    0.302
  17    1 33 10.18    30 42 22.0     22.30    -13.981    0.367
  18    1 33 11.10    30 39 43.7     21.62    -13.839    0.495
  19    1 33 16.73    30 46 10.3     19.84    -13.035    0.401
  20    1 33 17.44    30 31 28.5     24.08    -13.811    0.048
  21    1 33 18.80    30 27 04.4     18.96    -12.552    0.295
  22    1 33 18.94    30 46 51.9     22.82    -13.616    0.098
  23    1 33 21.64    30 31 31.1     20.75    -13.005    0.162
  24    1 33 22.67    30 27 04.0     21.62    -13.942    0.630
  25    1 33 23.85    30 26 13.5     21.22    -13.373    0.244
  26    1 33 27.07    30 47 48.6     23.35    -13.428    0.039
  27    1 33 28.08    30 31 35.0     20.11    -13.558    1.045
  28    1 33 28.96    30 47 43.5     19.21    -13.346    1.467
  29    1 33 29.05    30 42 17.0     19.89    -12.899    0.281
  30    1 33 29.45    30 49 10.8     22.83    -14.224    0.393
  31    1 33 30.21    30 47 43.8     22.05    -13.805    0.309
  32    1 33 31.25    30 33 33.4     18.45    -12.692    0.654
  33    1 33 31.34    30 42 18.3     21.14    -13.604    0.449
  34    1 33 31.80    30 31 01.1     21.51    -13.384    0.193
  35    1 33 35.14    30 23 07.5     22.20    -13.986    0.407
  36    1 33 35.61    30 49 23.0     21.96    -13.599    0.209
  37    1 33 35.90    30 36 27.4     18.10    -12.291    0.359
  38    1 33 37.09    30 32 53.5     21.44    -13.498    0.266
  39    1 33 37.75    30 40 09.2     21.19    -13.568    0.394
  40    1 33 38.01    30 42 18.2     22.61    -13.700    0.145
  41    1 33 40.66    30 39 40.8     21.11    -13.786    0.700
  42    1 33 40.73    30 42 35.7     22.27    -13.182    0.060
  43    1 33 40.87    30 52 13.7     21.86    -13.713    0.297
  44    1 33 41.30    30 32 28.4     22.95    -14.106    0.268
  45    1 33 42.91    30 41 49.5     21.70    -13.832    0.452
  46    1 33 43.49    30 41 03.8     24.15    -14.004    0.070
  47    1 33 43.70    30 36 11.5     21.00    -13.246    0.223
  48    1 33 45.26    30 32 20.1     20.00    -12.851    0.226
  49    1 33 47.46    30 39 44.7     20.35    -13.386    0.564
  50    1 33 48.50    30 33 07.9     18.44    -12.202    0.214
  51    1 33 49.75    30 30 49.7     21.02    -13.408    0.318
  52    1 33 49.90    30 30 16.7     21.33    -13.808    0.604
  53    1 33 50.12    30 35 28.6     20.89    -13.442    0.391
  54    1 33 51.67    30 30 59.6     21.77    -13.558    0.226
  55    1 33 51.71    30 30 43.4     23.16    -14.042    0.191
  56    1 33 52.15    30 56 33.4     16.74    -12.404    1.627
  57    1 33 54.28    30 33 47.9     23.01    -13.382    0.048
  58    1 33 54.51    30 45 18.7     21.17    -13.248    0.191
  59    1 33 54.91    30 33 11.0     19.36    -12.861    0.416
  60    1 33 55.01    30 39 57.3     22.00    -13.714    0.261
  61    1 33 56.97    30 34 58.7     21.55    -13.647    0.340
  62    1 33 57.13    30 40 48.5     21.65    -13.702    0.350
  63    1 33 58.06    30 32 09.6     22.24    -13.646    0.179
  64    1 33 58.07    30 37 54.6     21.81    -13.754    0.343
  65    1 33 58.42    30 36 24.3     23.45    -14.343    0.293
  66    1 33 58.52    30 51 54.3     21.00    -13.564    0.464
  67    1 33 59.93    30 34 21.2     21.42    -13.970    0.809
  68    1 34 00.31    30 42 19.4     20.61    -13.471    0.540
  69    1 34 00.32    30 47 24.1     20.97    -13.676    0.617
  70    1 34 00.60    30 49 04.2     23.77    -14.592    0.388
  71    1 34 02.24    30 31 06.8     20.34    -13.342    0.511
  72    1 34 03.31    30 36 22.9     19.96    -12.541    0.115
  73    1 34 03.48    30 44 43.8     20.26    -13.632    1.077
  74    1 34 04.26    30 32 57.1     22.91    -14.402    0.552
  75    1 34 07.23    30 36 22.0     19.93    -12.797    0.214
  76    1 34 07.50    30 37 08.0     22.57    -14.365    0.691
  77    1 34 08.37    30 46 33.2     21.78    -14.128    0.830
  78    1 34 10.02    30 47 14.9     20.97    -13.835    0.890
  79    1 34 11.04    30 38 59.9     23.44    -14.328    0.285
  80    1 34 12.69    30 35 12.0     19.92    -13.111    0.446
  81    1 34 13.65    30 43 27.0     21.74    -14.131    0.865
  82    1 34 13.71    30 48 17.5     21.25    -13.102    0.128
  83    1 34 14.35    30 41 53.6     21.46    -13.738    0.455
  84    1 34 14.38    30 39 41.6     22.04    -13.667    0.226
  85    1 34 14.41    30 53 51.9     21.01    -13.339    0.276
  86    1 34 14.67    30 31 50.9     21.46    -13.843    0.578
  87    1 34 15.57    30 32 59.9     19.60    -13.067    0.539
  88    1 34 16.31    30 52 32.7     20.53    -13.248    0.347
  89    1 34 17.00    30 51 47.1     19.65    -13.202    0.704
  90    1 34 17.03    30 33 57.7     22.71    -13.698    0.131
  91    1 34 17.61    30 41 23.3     19.99    -13.294    0.635
  92    1 34 18.32    30 54 05.8     21.15    -13.589    0.428
  93    1 34 19.87    30 33 56.0     19.25    -13.120    0.844
  94    1 34 23.23    30 25 24.9     22.29    -13.691    0.190
  95    1 34 23.27    30 54 23.9     22.72    -14.389    0.636
  96    1 34 25.09    30 54 58.1     20.45    -13.020    0.220
  97    1 34 25.41    30 48 30.9     22.34    -13.782    0.223
  98    1 34 25.87    30 33 16.8     23.31    -14.287    0.293
  99    1 34 29.61    30 41 33.4     21.47    -13.977    0.784
 100    1 34 30.29    30 35 44.8     20.79    -13.520    0.509
 101    1 34 31.85    30 56 41.5     19.53    -12.980    0.471
 102    1 34 32.41    30 35 32.6     21.64    -13.706    0.358
 103    1 34 33.02    30 46 39.2     21.84    -13.499    0.185
 104    1 34 35.41    30 52 12.7     22.52    -14.216    0.514
 105    1 34 36.22    30 36 23.6     20.53    -13.876    1.469
 106    1 34 39.00    30 37 59.8     21.29    -13.226    0.163
 107    1 34 40.73    30 43 36.4     21.98    -13.572    0.193
 108    1 34 41.10    30 43 28.3     19.52    -12.979    0.475
 109    1 34 41.23    30 43 55.4     21.21    -14.031    1.119
 110    1 34 56.44    30 36 23.2     22.16    -13.816    0.285
 111    1 35 00.36    30 40 05.0     23.69    -13.747    0.060
 112    1 35 03.18    30 37 09.6     21.09    -13.164    0.171
